Towards a Concurrent and Distributed Route Selection for Payment Channel Networks

Payment channel networks use off-chain transactions to provide virtually arbitrary transaction rates. In this paper, we provide a new perspective on payment channels and consider them as a flow network. We propose an extended push-relabel algorithm to find payment flows in a payment channel network. Our algorithm enables a distributed and concurrent execution without violating capacity constraints. To this end, we introduce the concept of capacity locking. We prove that flows are valid and present first results.

==> data_demand_aggregated_cnc.dat <==
max_demand	N	cnc_suc	sd	se	ci
0	10	1	0	0	0
4	10	0.9953125	0.00839818515447766	0.00265573932999624	0.0060076997478759
8	10	0.9390625	0.0521873960411473	0.016503103664328	0.0373326141626608
12	10	0.7046875	0.22425489086392	0.0709156231562474	0.160422284877203
16	10	0.490625	0.144609822861573	0.0457296412276059	0.103447635455221
20	10	0.35	0.204515804792007	0.064673576064512	0.14630179333811
24	10	0.1671875	0.0957682070374436	0.0302845661668888	0.0685084482766637
28	10	0.09453125	0.0583995624775515	0.0184675631786369	0.0417765303239818
32	10	0.075	0.0569592629770513	0.0180121004851985	0.0407462021296329
36	10	0.021875	0.0201044365266862	0.0063575810498613	0.0143818475100139
40	10	0.02734375	0.0218656974267535	0.00691454064966237	0.0156417776580931
44	10	0.01640625	0.0119053431777734	0.00376480007677108	0.00851656946017094
48	10	0.00390625	0.0055242717280199	0.00174692810742171	0.00395182593109753


==> data_demand_aggregated_sbs.dat <==
max_demand	N	sbs_suc	sd	se	ci
0	10	1	0	0	0
4	10	1	0	0	0
8	10	0.99609375	0.0055242717280199	0.00174692810742171	0.00395182593109753
12	10	0.9734375	0.0123251662147909	0.00389755977788952	0.00881689276898696
16	10	0.9328125	0.0253019954197732	0.00800119348736313	0.0180999571583729
20	10	0.86171875	0.0398446010257698	0.0125999691702114	0.0285031105094303
24	10	0.7875	0.0440096461964117	0.0139170720998827	0.0314826043359287
28	10	0.69609375	0.0467953605880908	0.0147979923387243	0.0334753843640782
32	10	0.6015625	0.0406783837286805	0.0128636344116963	0.0290995627240363
36	10	0.49765625	0.0500989147455367	0.0158426678898491	0.0358386046448553
40	10	0.39140625	0.0367270602298224	0.0116141162088426	0.026272956171404
44	10	0.28046875	0.0551751570914795	0.0174479166666667	0.0394699296634062
48	10	0.19453125	0.0485032595733123	0.0153380774194034	0.0346971416978567


==> data_flow_aggregated_cnc.dat <==
r	N	cnc_suc	sd	se	ci
1	10	1	0	0	0
2	10	1	0	0	0
4	10	1	0	0	0
8	10	1	0	0	0
16	10	1	0	0	0
32	10	0.996875	0.00988211768802619	0.003125	0.00706924113374439
64	10	0.990625	0.0131761569173682	0.00416666666666667	0.00942565484499252
128	10	0.6859375	0.226721089131436	0.0716955035249383	0.162186496839363
256	10	0.31484375	0.116944191862686	0.0369810005413816	0.0836568352621307
512	10	0.1425781245	0.0515680892803995	0.0163072616708976	0.0368895887944456
1024	10	0.0682617178	0.027010186798719	0.0085413710310564	0.0193219236580213
2048	10	0.0397460938	0.0143639181848737	0.00454226975885124	0.010275328070347
4096	10	0.020776367	0.00707628865841641	0.00223771895414131	0.00506207196044007


==> data_flow_aggregated_sbs.dat <==
r	N	sbs_suc	sd	se	ci
1	10	1	0	0	0
2	10	1	0	0	0
4	10	1	0	0	0
8	10	1	0	0	0
16	10	1	0	0	0
32	10	1	0	0	0
64	10	0.9890625	0.0105460712142274	0.00333496054032961	0.00754420487395599
128	10	0.9859375	0.0102856341969435	0.00325260312416583	0.00735789945507156
256	10	0.963671875	0.00903049004395818	0.00285569169263819	0.00646002341724481
512	10	0.92773437	0.0155706645528842	0.00492387646695613	0.0111385824184583
1024	10	0.870410159	0.0159541669548724	0.00504515057479897	0.011412923510177
2048	10	0.818701174	0.00952127973053249	0.00301089301880769	0.00681111320891492
4096	10	0.796557619	0.0110011142589522	0.00347885778580443	0.0078697230585138

